Introduction of an Architecture for Flexible Future Process Control Systems as Enabler for Industry 4.0

The term Industry 4.0, which refers to the fourth industrial revolution, aims at the digitalization of industries, including all kinds of production assets. With the help of these, so-called industrial cyber-physical systems, which form the industrial Internet of Things, numerous novel use cases that are key enabler for a smart manufacturing, can be realized. However, existing facilities mainly consist of legacy equipment and technologies that do not offer these kind of flexibility. To address this issue, we introduce an architecture that allows a flexible reconfiguration and redeployment of future process control systems. Moreover, a high system availability and reliability, as required by industrial applications, has been taken into account. The architectural design follows the 4+1 model approach as it is available in the literature. This ensures, that the design results in a holistic architecture. Additionally, we provide insights into first results and outline future development steps.

==> ETFA WIP/figures/e2e1h_final.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\definecolor{mycolor1}{rgb}{0.75000,0.75000,0.00000}%
\definecolor{mycolor2}{rgb}{0.00000,0.75000,0.75000}%
\definecolor{mycolor3}{rgb}{0.75000,0.00000,0.75000}%
%
\begin{tikzpicture}

\begin{axis}[%
width=3.5in,
height=1.3in,
%at={(-0.2in,0.642in)},
scale only axis,
unbounded coords=jump,
xmin=1.5,
xmax=215,
xlabel style={font=\color{white!15!black}},
xlabel={$E2E~latency$ [µs]},
ymin=0.5,
ymax=6.5,
ytick={1,2,3,4,5,6},
%yticklabels={{},{},{},{},{},{}},
ylabel style={font=\color{white!15!black}},
ylabel={$Network~configuration$},
axis background/.style={fill=white},
%title style={font=\bfseries},
%title={TITLE},
xmajorgrids,
ymajorgrids,
legend style={at={(1.75 in, -0.7 in)}, anchor=center, legend columns=3 draw=black}
]
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
114.65	1\\
206.012	1\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
106.51	2\\
159.677	2\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
123.822	3\\
154.205	3\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
102.446	4\\
150.525	4\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
90.254	5\\
137.581	5\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
86.335	6\\
122.845	6\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
57.951	1\\
103.87025	1\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
39.999	2\\
94.303	2\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
48.431	3\\
96.798	3\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
41.199	4\\
90.126	4\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
31.471	5\\
80.59475	5\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
11.28	6\\
71.10625	6\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
206.012	0.875\\
206.012	1.125\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
159.677	1.875\\
159.677	2.125\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
154.205	2.875\\
154.205	3.125\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
150.525	3.875\\
150.525	4.125\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
137.581	4.875\\
137.581	5.125\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
122.845	5.875\\
122.845	6.125\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
57.951	0.875\\
57.951	1.125\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
39.999	1.875\\
39.999	2.125\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
48.431	2.875\\
48.431	3.125\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
41.199	3.875\\
41.199	4.125\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
31.471	4.875\\
31.471	5.125\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
11.28	5.875\\
11.28	6.125\\
};
\addplot [color=black!25!red]
  table[row sep=crcr]{%
103.87025	0.75\\
114.65	0.75\\
114.65	1.25\\
103.87025	1.25\\
103.87025	0.75\\
};
\addlegendentry{Bridge L3}

\addplot [color=mycolor1]
  table[row sep=crcr]{%
94.303	1.75\\
106.51	1.75\\
106.51	2.25\\
94.303	2.25\\
94.303	1.75\\
};
\addlegendentry{Macvlan L3}

\addplot [color=black!25!green]
  table[row sep=crcr]{%
96.798	2.75\\
123.822	2.75\\
123.822	3.25\\
96.798	3.25\\
96.798	2.75\\
};
\addlegendentry{Bare-metal L3}

\addplot [color=mycolor2]
  table[row sep=crcr]{%
90.126	3.75\\
102.446	3.75\\
102.446	4.25\\
90.126	4.25\\
90.126	3.75\\
};
\addlegendentry{Bridge L2}

\addplot [color=black!25!blue]
  table[row sep=crcr]{%
80.59475	4.75\\
90.254	4.75\\
90.254	5.25\\
80.59475	5.25\\
80.59475	4.75\\
};
\addlegendentry{Macvlan L2}

\addplot [color=mycolor3]
  table[row sep=crcr]{%
71.10625	5.75\\
86.335	5.75\\
86.335	6.25\\
71.10625	6.25\\
71.10625	5.75\\
};
\addlegendentry{Bare-metal L2}

\addplot [color=red, forget plot]
  table[row sep=crcr]{%
106.702	0.75\\
106.702	1.25\\
};
\addplot [color=red, forget plot]
  table[row sep=crcr]{%
97.199	1.75\\
97.199	2.25\\
};
\addplot [color=red, forget plot]
  table[row sep=crcr]{%
104.478	2.75\\
104.478	3.25\\
};
\addplot [color=red, forget plot]
  table[row sep=crcr]{%
93.998	3.75\\
93.998	4.25\\
};
\addplot [color=red, forget plot]
  table[row sep=crcr]{%
82.542	4.75\\
82.542	5.25\\
};
\addplot [color=red, forget plot]
  table[row sep=crcr]{%
79.326	5.75\\
79.326	6.25\\
};
\addplot [color=black, draw=none, mark size=1.5pt, mark=x, mark options={solid, black!25!red}, forget plot]
  table[row sep=crcr]{%
nan	nan\\
};
\addplot [color=black, draw=none, mark size=1.5pt, mark=x, mark options={solid, mycolor1}, forget plot]
  table[row sep=crcr]{%
nan	nan\\
};
\addplot [color=black, draw=none, mark size=1.5pt, mark=x, mark options={solid, black!25!green}, forget plot]
  table[row sep=crcr]{%
nan	nan\\
};
\addplot [color=black, draw=none, mark size=1.5pt, mark=x, mark options={solid, mycolor2}, forget plot]
  table[row sep=crcr]{%
nan	nan\\
};
\addplot [color=black, draw=none, mark size=1.5pt, mark=x, mark options={solid, black!25!blue}, forget plot]
  table[row sep=crcr]{%
nan	nan\\
};
\addplot [color=black, draw=none, mark size=1.5pt, mark=x, mark options={solid, mycolor3}, forget plot]
  table[row sep=crcr]{%
nan	nan\\
};
\end{axis}
\end{tikzpicture}%

==> ETFA WIP/figures/e2e2h_final.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\definecolor{mycolor1}{rgb}{0.75000,0.75000,0.00000}%
\definecolor{mycolor2}{rgb}{0.00000,0.75000,0.75000}%
\definecolor{mycolor3}{rgb}{0.75000,0.00000,0.75000}%
%
\begin{tikzpicture}

\begin{axis}[%
width=3.5in,
height=1.3in,
%at={(-0.2in,0.642in)},
scale only axis,
unbounded coords=jump,
xmin=65.34205,
xmax=464.26695,
xlabel style={font=\color{white!15!black}},
xlabel={$E2E~latency$ [µs]},
ymin=0.5,
ymax=6.5,
ytick={1,2,3,4,5,6},
%yticklabels={{},{},{},{},{},{}},
ylabel style={font=\color{white!15!black}},
ylabel={$Network~configuration$},
axis background/.style={fill=white},
%title style={font=\bfseries},
%title={TITLE},
xmajorgrids,
ymajorgrids,
legend style={at={(1.75 in, -0.7 in)}, anchor=center, legend columns=3 draw=black}
]
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
384.9125	1\\
446.134	1\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
341.0745	2\\
404.237	2\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
338.1675	3\\
386.996	3\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
340.60925	4\\
410.202	4\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
307.078	5\\
366.859	5\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
304.5485	6\\
372.454	6\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
145.147	1\\
263.97225	1\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
113.161	2\\
227.51225	2\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
99.719	3\\
220.692	3\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
114.173	4\\
230.0075	4\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
92.238	5\\
201.30675	5\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
83.475	6\\
207.9695	6\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
446.134	0.875\\
446.134	1.125\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
404.237	1.875\\
404.237	2.125\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
386.996	2.875\\
386.996	3.125\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
410.202	3.875\\
410.202	4.125\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
366.859	4.875\\
366.859	5.125\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
372.454	5.875\\
372.454	6.125\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
145.147	0.875\\
145.147	1.125\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
113.161	1.875\\
113.161	2.125\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
99.719	2.875\\
99.719	3.125\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
114.173	3.875\\
114.173	4.125\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
92.238	4.875\\
92.238	5.125\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
83.475	5.875\\
83.475	6.125\\
};
\addplot [color=black!25!red]
  table[row sep=crcr]{%
263.97225	0.75\\
384.9125	0.75\\
384.9125	1.25\\
263.97225	1.25\\
263.97225	0.75\\
};
\addlegendentry{Bridge L3}

\addplot [color=mycolor1]
  table[row sep=crcr]{%
227.51225	1.75\\
341.0745	1.75\\
341.0745	2.25\\
227.51225	2.25\\
227.51225	1.75\\
};
\addlegendentry{Macvlan L3}

\addplot [color=black!25!green]
  table[row sep=crcr]{%
220.692	2.75\\
338.1675	2.75\\
338.1675	3.25\\
220.692	3.25\\
220.692	2.75\\
};
\addlegendentry{Bare-metal L3}

\addplot [color=mycolor2]
  table[row sep=crcr]{%
230.0075	3.75\\
340.60925	3.75\\
340.60925	4.25\\
230.0075	4.25\\
230.0075	3.75\\
};
\addlegendentry{Bridge L2}

\addplot [color=black!25!blue]
  table[row sep=crcr]{%
201.30675	4.75\\
307.078	4.75\\
307.078	5.25\\
201.30675	5.25\\
201.30675	4.75\\
};
\addlegendentry{Macvlan L2}

\addplot [color=mycolor3]
  table[row sep=crcr]{%
207.9695	5.75\\
304.5485	5.75\\
304.5485	6.25\\
207.9695	6.25\\
207.9695	5.75\\
};
\addlegendentry{Bare-metal L2}

\addplot [color=red, forget plot]
  table[row sep=crcr]{%
360.929	0.75\\
360.929	1.25\\
};
\addplot [color=red, forget plot]
  table[row sep=crcr]{%
326.772	1.75\\
326.772	2.25\\
};
\addplot [color=red, forget plot]
  table[row sep=crcr]{%
235.121	2.75\\
235.121	3.25\\
};
\addplot [color=red, forget plot]
  table[row sep=crcr]{%
327.565	3.75\\
327.565	4.25\\
};
\addplot [color=red, forget plot]
  table[row sep=crcr]{%
293.964	4.75\\
293.964	5.25\\
};
\addplot [color=red, forget plot]
  table[row sep=crcr]{%
299.704	5.75\\
299.704	6.25\\
};
\addplot [color=black, draw=none, mark size=1.5pt, mark=x, mark options={solid, black!25!red}, forget plot]
  table[row sep=crcr]{%
nan	nan\\
};
\addplot [color=black, draw=none, mark size=1.5pt, mark=x, mark options={solid, mycolor1}, forget plot]
  table[row sep=crcr]{%
nan	nan\\
};
\addplot [color=black, draw=none, mark size=1.5pt, mark=x, mark options={solid, black!25!green}, forget plot]
  table[row sep=crcr]{%
nan	nan\\
};
\addplot [color=black, draw=none, mark size=1.5pt, mark=x, mark options={solid, mycolor2}, forget plot]
  table[row sep=crcr]{%
nan	nan\\
};
\addplot [color=black, draw=none, mark size=1.5pt, mark=x, mark options={solid, black!25!blue}, forget plot]
  table[row sep=crcr]{%
nan	nan\\
};
\addplot [color=black, draw=none, mark size=1.5pt, mark=x, mark options={solid, mycolor3}, forget plot]
  table[row sep=crcr]{%
nan	nan\\
};
\end{axis}
\end{tikzpicture}%

==> ETFA WIP/figures/gptp.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\begin{tikzpicture}

\begin{axis}[%
width=3.5in,
height=0.4in,
%at={(1.011in,0.642in)},
scale only axis,
unbounded coords=jump,
xmin=-15.9,
xmax=333.9,
xlabel style={font=\color{white!15!black}},
xlabel={$Offset$ [ns]},
ymin=0.7,
ymax=1.3,
ytick={1},
yticklabels={\empty},
ylabel style={font=\color{white!15!black}},
ylabel={~},
axis background/.style={fill=white},
xmajorgrids,
ymajorgrids,
%legend style={legend cell align=left, align=left, draw=white!15!black}
]
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
90	1\\
318	1\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
0	1\\
24	1\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
318	0.9625\\
318	1.0375\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
0	0.9625\\
0	1.0375\\
};
\addplot [color=black!25!red]
  table[row sep=crcr]{%
24	0.925\\
90	0.925\\
90	1.075\\
24	1.075\\
24	0.925\\
};
%addlegendentry{PTP}

\addplot [color=red, forget plot]
  table[row sep=crcr]{%
52	0.925\\
52	1.075\\
};
\addplot [color=black, draw=none, mark size=1.5pt, mark=x, mark options={solid, black!25!red}, forget plot]
  table[row sep=crcr]{%
nan	nan\\
};
\end{axis}
\end{tikzpicture}%

==> figures/gptp.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\begin{tikzpicture}

\begin{axis}[%
width=3.5in,
height=0.4in,
%at={(1.011in,0.642in)},
scale only axis,
unbounded coords=jump,
xmin=-15.9,
xmax=333.9,
xlabel style={font=\color{white!15!black}},
xlabel={$Offset$ [ns]},
ymin=0.7,
ymax=1.3,
ytick={1},
yticklabels={\empty},
ylabel style={font=\color{white!15!black}},
ylabel={~},
axis background/.style={fill=white},
xmajorgrids,
ymajorgrids,
%legend style={legend cell align=left, align=left, draw=white!15!black}
]
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
90	1\\
318	1\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
0	1\\
24	1\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
318	0.9625\\
318	1.0375\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
0	0.9625\\
0	1.0375\\
};
\addplot [color=black!25!red]
  table[row sep=crcr]{%
24	0.925\\
90	0.925\\
90	1.075\\
24	1.075\\
24	0.925\\
};
%addlegendentry{PTP}

\addplot [color=red, forget plot]
  table[row sep=crcr]{%
52	0.925\\
52	1.075\\
};
\addplot [color=black, draw=none, mark size=1.5pt, mark=x, mark options={solid, black!25!red}, forget plot]
  table[row sep=crcr]{%
nan	nan\\
};
\end{axis}
\end{tikzpicture}%
